Black hole magnetosphere with small scale flux tubes

There is observational evidence that the X-ray continuum source that creates the broad fluorescent emission lines in some Seyfert Galaxies may be compact and located at a few gravitational radii above the black hole. We consider the possibility that this compact source may be powered by small scale flux tubes near the black hole that are attached to the orbiting accretion disk. As a first step, this paper investigates the salient features of black hole magnetospheres that contain small scale, disk-hole linking "closed" flux tubes, using the force-free approximation in an axisymmetric setting. We find that the extent of the closed zone is a result of the balance between the black hole spin induced twist in the closed zone and the confinement pressure of the external (open) field of the disk. The maximal extent of the closed zone, for a typical external confinement, is usually a few gravitational radii. The pressure competition between the closed zone and the external confinement could in principle lead to interesting dynamics and dissipation relevant for the compact X-ray corona.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
